Parallel implicit-explicit general linear methods

High-order discretizations of partial differential equations (PDEs) necessitate high-order time integration schemes capable of handling both stiff and nonstiff operators in an efficient manner. Implicit-explicit (IMEX) integration based on general linear methods (GLMs) offers an attractive solution due to their high stage and method order, as well as excellent stability properties. The IMEX characteristic allows stiff terms to be treated implicitly and nonstiff terms to be efficiently integrated explicitly. This work develops two systematic approaches for the development of IMEX GLMs of arbitrary order with stages that can be solved in parallel. The first approach is based on diagonally implicit multistage integration methods (DIMSIMs) of types 3 and 4. The second is a parallel generalization of IMEX Euler and has the interesting feature that the linear stability is independent of the order of accuracy. Numerical experiments confirm the theoretical rates of convergence and reveal that the new schemes are more efficient than serial IMEX GLMs and IMEX Runge-Kutta methods.

==> Data/Convergence/Ensemble3.txt <==
125893,4.70860510079027e-07
184785,1.32848843204838e-07
271227,1.99112675858499e-08
398107,1.15634535285988e-08
584341,3.07021126752424e-09
857696,1.01732740342033e-09
1258925,3.30908664091534e-10
1847850,1.06750362813538e-10
2712273,3.41551858870977e-11
3981072,1.09073397983108e-11


==> Data/Convergence/Ensemble5.txt <==
199526,1.05493590736313e-05
257698,2.6490601416636e-06
332830,7.25246233427153e-07
429866,2.10796743417993e-07
555194,6.35981254500953e-08
717060,1.92355871644498e-08
926119,5.769428317043e-09
1196128,1.77399634232597e-09
1544859,5.28805887765464e-10
1995262,1.9994631250146e-10


==> Data/Convergence/Ensemble8.txt <==
125893,8.84596077441901e-05
154486,1.91406129266347e-05
189574,2.60353667565738e-06
232631,1.69444935462598e-07
285467,1.05323655911582e-08
350303,2.73354036856455e-09
429866,1.40804537372229e-09
527500,3.49300960328119e-11
647308,1.45133308043673e-11
794328,3.66401312452297e-12


==> Data/Convergence/IMEX-DIMSIM2.txt <==
125893,7.46901735276387e-07
150584,6.37407270596526e-07
180117,5.26432771498948e-07
215443,2.81491519791238e-07
257698,2.25105185174999e-07
308240,1.50868218324915e-07
368695,1.08233522071154e-07
441006,7.78869125890344e-08
527500,5.39429611772607e-08
630957,3.75980046126531e-08


==> Data/Convergence/IMEX-DIMSIM3.txt <==
125893,6.54332107926638e-07
148670,7.00529543044909e-07
175568,3.59076353975189e-07
207332,2.43711866281391e-07
244844,8.38821169839284e-08
289142,6.44133666763393e-08
341455,2.97995825176716e-08
403233,1.97338229057525e-08
476187,1.35262901701295e-08
562341,8.40050999517533e-09


==> Data/Convergence/IMEX-DIMSIM5.txt <==
125893,3.57816578299353e-06
139458,3.56686486863844e-06
154486,7.31403776309705e-07
171133,5.95432984474649e-07
189574,4.0665214484766e-07
210001,5.34636514457498e-08
232631,3.6179726335218e-08
257698,1.43240154484284e-08
285467,5.80697845667469e-09
316228,8.50970387639947e-09


==> Data/Convergence/IMEX-DIMSIM7.txt <==
158489,4.5683057537202e-05
171133,2.37627735722149e-05
184785,1.28430039788857e-05
199526,5.021555678215e-06
215443,2.2343934913445e-06
232631,7.41317370875575e-07
251189,4.20073519266297e-07
271227,9.25994746362751e-08
292864,2.33126460791255e-08
316228,1.99494727801888e-08


==> Data/Convergence/IMEX-DIMSIM8.txt <==
158489,0.00481115345134401
175568,0.00185569951456145
194486,0.000821317885477392
215443,0.000137086464385547
238659,5.5782744264358e-05
264376,1.95110621234297e-05
292864,7.92177448323152e-06
324423,3.93616587989796e-06
359381,1.96489271653141e-06
398107,1.09446367810237e-06


==> Data/Performance/Order3/ARK324L2SA.dat <==
8.000000000000000000e+02 2.598387598894028543e-05 7.550033783912658691e+01 3.200000000000000000e+03 3.200000000000000000e+03 3.200000000000000000e+03
6.340000000000000000e+02 4.746564473478409574e-05 6.005160522460937500e+01 2.536000000000000000e+03 2.536000000000000000e+03 2.536000000000000000e+03
5.030000000000000000e+02 8.590804350136272739e-05 4.755979132652282715e+01 2.012000000000000000e+03 2.012000000000000000e+03 2.012000000000000000e+03
4.000000000000000000e+02 1.536606058142493138e-04 3.824050879478454590e+01 1.600000000000000000e+03 1.600000000000000000e+03 1.600000000000000000e+03
3.170000000000000000e+02 2.757657764640580075e-04 3.021452784538269043e+01 1.268000000000000000e+03 1.268000000000000000e+03 1.268000000000000000e+03
2.510000000000000000e+02 4.936155905438702977e-04 2.402914118766784668e+01 1.004000000000000000e+03 1.004000000000000000e+03 1.004000000000000000e+03
2.000000000000000000e+02 8.663430918556026556e-04 1.916903400421142578e+01 8.000000000000000000e+02 8.000000000000000000e+02 8.000000000000000000e+02
1.580000000000000000e+02 1.548195390330414948e-03 1.563079810142517090e+01 6.320000000000000000e+02 6.320000000000000000e+02 6.320000000000000000e+02
1.250000000000000000e+02 2.750847062694411135e-03 1.212126326560974121e+01 5.000000000000000000e+02 5.000000000000000000e+02 5.000000000000000000e+02
1.000000000000000000e+02 4.751826057467998035e-03 9.760213851928710938e+00 4.000000000000000000e+02 4.000000000000000000e+02 4.000000000000000000e+02


==> Data/Performance/Order3/IMEX-DIMSIM3.dat <==
8.000000000000000000e+02 3.099378775485690393e-07 5.608273124694824219e+01 2.400000000000000000e+03 2.400000000000000000e+03 2.400000000000000000e+03
6.340000000000000000e+02 6.230098631728715871e-07 4.469306659698486328e+01 1.902000000000000000e+03 1.902000000000000000e+03 1.902000000000000000e+03
5.030000000000000000e+02 1.248327461954942996e-06 3.544198489189147949e+01 1.509000000000000000e+03 1.509000000000000000e+03 1.509000000000000000e+03
4.000000000000000000e+02 2.484381480920344110e-06 2.845206952095031738e+01 1.200000000000000000e+03 1.200000000000000000e+03 1.200000000000000000e+03
3.170000000000000000e+02 4.997929055046749529e-06 2.258731341361999512e+01 9.510000000000000000e+02 9.510000000000000000e+02 9.510000000000000000e+02
2.510000000000000000e+02 1.009032783688916135e-05 1.792018866539001465e+01 7.530000000000000000e+02 7.530000000000000000e+02 7.530000000000000000e+02
2.000000000000000000e+02 2.001925289795863000e-05 1.435858631134033203e+01 6.000000000000000000e+02 6.000000000000000000e+02 6.000000000000000000e+02
1.580000000000000000e+02 4.087461871266126598e-05 1.144945311546325684e+01 4.740000000000000000e+02 4.740000000000000000e+02 4.740000000000000000e+02
1.250000000000000000e+02 8.346468083679508968e-05 9.114779949188232422e+00 3.750000000000000000e+02 3.750000000000000000e+02 3.750000000000000000e+02
1.000000000000000000e+02 1.657089609917253845e-04 7.341413974761962891e+00 3.000000000000000000e+02 3.000000000000000000e+02 3.000000000000000000e+02


==> Data/Performance/Order3/Parallel_Ensemble_IMEX_Euler3.dat <==
1.000000000000000000e+02 5.009366201201400281e-04 3.515486319859822739e+00 3.000000000000000000e+02 3.000000000000000000e+02 3.000000000000000000e+02
1.250000000000000000e+02 2.312717210693836342e-04 3.442281564076741684e+00 3.750000000000000000e+02 3.750000000000000000e+02 3.750000000000000000e+02
1.580000000000000000e+02 1.112942678159368353e-04 4.175722837448120117e+00 4.740000000000000000e+02 4.740000000000000000e+02 4.740000000000000000e+02
2.000000000000000000e+02 5.633107143985550280e-05 5.189757108688354492e+00 6.000000000000000000e+02 6.000000000000000000e+02 6.000000000000000000e+02
2.510000000000000000e+02 2.987809308185555840e-05 6.407539208730061553e+00 7.530000000000000000e+02 7.530000000000000000e+02 7.530000000000000000e+02
3.170000000000000000e+02 1.562794874743083550e-05 9.389578342437744141e+00 9.510000000000000000e+02 9.510000000000000000e+02 9.510000000000000000e+02
4.000000000000000000e+02 8.157758591492734614e-06 1.008619896570841412e+01 1.200000000000000000e+03 1.200000000000000000e+03 1.200000000000000000e+03
5.030000000000000000e+02 4.269990843167700363e-06 1.240134819348653217e+01 1.509000000000000000e+03 1.509000000000000000e+03 1.509000000000000000e+03
6.340000000000000000e+02 2.204781498514265103e-06 1.573827425638834576e+01 1.902000000000000000e+03 1.902000000000000000e+03 1.902000000000000000e+03
8.000000000000000000e+02 1.127658424536133926e-06 1.978099767367045203e+01 2.400000000000000000e+03 2.400000000000000000e+03 2.400000000000000000e+03


==> Data/Performance/Order3/Parallel_Ensemble_IMEX_Euler3b.dat <==
1.000000000000000000e+02 5.009366203366409989e-04 3.244369029998779297e+00 3.000000000000000000e+02 3.000000000000000000e+02 3.000000000000000000e+02
1.250000000000000000e+02 2.312717212713357774e-04 3.791329383850097656e+00 3.750000000000000000e+02 3.750000000000000000e+02 3.750000000000000000e+02
1.580000000000000000e+02 1.112942679913609637e-04 4.620888948440551758e+00 4.740000000000000000e+02 4.740000000000000000e+02 4.740000000000000000e+02
2.000000000000000000e+02 5.633107158599089879e-05 5.664903640747070312e+00 6.000000000000000000e+02 6.000000000000000000e+02 6.000000000000000000e+02
2.510000000000000000e+02 2.987809320343474080e-05 6.819874763488769531e+00 7.530000000000000000e+02 7.530000000000000000e+02 7.530000000000000000e+02
3.170000000000000000e+02 1.562794884918014313e-05 8.445376396179199219e+00 9.510000000000000000e+02 9.510000000000000000e+02 9.510000000000000000e+02
4.000000000000000000e+02 8.157758678357684526e-06 1.035680437088012695e+01 1.200000000000000000e+03 1.200000000000000000e+03 1.200000000000000000e+03
5.030000000000000000e+02 4.269990919060790258e-06 1.275470924377441406e+01 1.509000000000000000e+03 1.509000000000000000e+03 1.509000000000000000e+03
6.340000000000000000e+02 2.204781566085462120e-06 1.579967808723449707e+01 1.902000000000000000e+03 1.902000000000000000e+03 1.902000000000000000e+03
8.000000000000000000e+02 1.127658485797332532e-06 1.960994553565979004e+01 2.400000000000000000e+03 2.400000000000000000e+03 2.400000000000000000e+03


==> Data/Performance/Order3/Parallel_IMEX-DIMSIM3.dat <==
1.000000000000000000e+02 6.517666451959771776e-03 2.953063408533731948e+00 3.000000000000000000e+02 3.000000000000000000e+02 3.000000000000000000e+02
1.250000000000000000e+02 3.372610135382335828e-03 3.643939336140950669e+00 3.750000000000000000e+02 3.750000000000000000e+02 3.750000000000000000e+02
1.580000000000000000e+02 1.686297470109825863e-03 4.398281415303547881e+00 4.740000000000000000e+02 4.740000000000000000e+02 4.740000000000000000e+02
2.000000000000000000e+02 8.383464095942205329e-04 5.654650449752807617e+00 6.000000000000000000e+02 6.000000000000000000e+02 6.000000000000000000e+02
2.510000000000000000e+02 4.269840231704494899e-04 6.622009754180908203e+00 7.530000000000000000e+02 7.530000000000000000e+02 7.530000000000000000e+02
3.170000000000000000e+02 2.131756995261574494e-04 8.181368748346963926e+00 9.510000000000000000e+02 9.510000000000000000e+02 9.510000000000000000e+02
4.000000000000000000e+02 1.065975877755538106e-04 1.010992201169331928e+01 1.200000000000000000e+03 1.200000000000000000e+03 1.200000000000000000e+03
5.030000000000000000e+02 5.380433865726237094e-05 1.251467561721801758e+01 1.509000000000000000e+03 1.509000000000000000e+03 1.509000000000000000e+03
6.340000000000000000e+02 2.694844917903439459e-05 1.560268584887186627e+01 1.902000000000000000e+03 1.902000000000000000e+03 1.902000000000000000e+03
8.000000000000000000e+02 1.344442422643796344e-05 1.948461135228474816e+01 2.400000000000000000e+03 2.400000000000000000e+03 2.400000000000000000e+03


==> Data/Performance/Order3/Parallel_IMEX-DIMSIM3b.dat <==
1.000000000000000000e+02 6.198199003037332261e-03 3.085619926452636719e+00 3.000000000000000000e+02 3.000000000000000000e+02 3.000000000000000000e+02
1.250000000000000000e+02 3.239715730456495853e-03 3.859805583953857422e+00 3.750000000000000000e+02 3.750000000000000000e+02 3.750000000000000000e+02
1.580000000000000000e+02 1.633400379653007295e-03 4.647079467773437500e+00 4.740000000000000000e+02 4.740000000000000000e+02 4.740000000000000000e+02
2.000000000000000000e+02 8.174417719234653833e-04 5.691572904586791992e+00 6.000000000000000000e+02 6.000000000000000000e+02 6.000000000000000000e+02
2.510000000000000000e+02 4.184574781200125571e-04 6.902358770370483398e+00 7.530000000000000000e+02 7.530000000000000000e+02 7.530000000000000000e+02
3.170000000000000000e+02 2.097927548708905542e-04 8.514701366424560547e+00 9.510000000000000000e+02 9.510000000000000000e+02 9.510000000000000000e+02
4.000000000000000000e+02 1.052545231207746226e-04 1.053260779380798340e+01 1.200000000000000000e+03 1.200000000000000000e+03 1.200000000000000000e+03
5.030000000000000000e+02 5.326523466868690680e-05 1.288916277885437012e+01 1.509000000000000000e+03 1.509000000000000000e+03 1.509000000000000000e+03
6.340000000000000000e+02 2.673456280823501564e-05 1.597388768196105957e+01 1.902000000000000000e+03 1.902000000000000000e+03 1.902000000000000000e+03
8.000000000000000000e+02 1.336010399469537009e-05 1.983479881286621094e+01 2.400000000000000000e+03 2.400000000000000000e+03 2.400000000000000000e+03


==> Data/Performance/Order4/ARK437L2SA_1.dat <==
1.000000000000000000e+02 2.433138104885749012e-04 1.679534673690795898e+01 7.000000000000000000e+02 7.000000000000000000e+02 7.000000000000000000e+02
1.250000000000000000e+02 1.413177698349274024e-04 2.085916209220886230e+01 8.750000000000000000e+02 8.750000000000000000e+02 8.750000000000000000e+02
1.580000000000000000e+02 7.863012994939016760e-05 2.627611303329467773e+01 1.106000000000000000e+03 1.106000000000000000e+03 1.106000000000000000e+03
2.000000000000000000e+02 4.235393632439473299e-05 3.319936156272888184e+01 1.400000000000000000e+03 1.400000000000000000e+03 1.400000000000000000e+03
2.510000000000000000e+02 2.253236517014401520e-05 4.149712228775024414e+01 1.757000000000000000e+03 1.757000000000000000e+03 1.757000000000000000e+03
3.170000000000000000e+02 1.131349408861492297e-05 5.249890208244323730e+01 2.219000000000000000e+03 2.219000000000000000e+03 2.219000000000000000e+03
4.000000000000000000e+02 5.459234545455010454e-06 6.614591264724731445e+01 2.800000000000000000e+03 2.800000000000000000e+03 2.800000000000000000e+03
5.030000000000000000e+02 2.558222376083869586e-06 8.290076017379760742e+01 3.521000000000000000e+03 3.521000000000000000e+03 3.521000000000000000e+03
6.340000000000000000e+02 1.147078096595178448e-06 1.047908341884613037e+02 4.438000000000000000e+03 4.438000000000000000e+03 4.438000000000000000e+03
8.000000000000000000e+02 4.966968148829912206e-07 1.317994513511657715e+02 5.600000000000000000e+03 5.600000000000000000e+03 5.600000000000000000e+03


==> Data/Performance/Order4/IMEX-DIMSIM4.dat <==
1.000000000000000000e+02 1.592467854724185795e-05 9.432421684265136719e+00 4.000000000000000000e+02 4.000000000000000000e+02 4.000000000000000000e+02
1.250000000000000000e+02 6.649897502633826390e-06 1.168670773506164551e+01 5.000000000000000000e+02 5.000000000000000000e+02 5.000000000000000000e+02
1.580000000000000000e+02 2.646308042506264527e-06 1.467570185661315918e+01 6.320000000000000000e+02 6.320000000000000000e+02 6.320000000000000000e+02
2.000000000000000000e+02 1.043225553580841270e-06 1.839340925216674805e+01 8.000000000000000000e+02 8.000000000000000000e+02 8.000000000000000000e+02
2.510000000000000000e+02 4.242642445590702845e-07 2.292204093933105469e+01 1.004000000000000000e+03 1.004000000000000000e+03 1.004000000000000000e+03
3.170000000000000000e+02 1.679109087376930749e-07 2.877493453025817871e+01 1.268000000000000000e+03 1.268000000000000000e+03 1.268000000000000000e+03
4.000000000000000000e+02 6.657486186909626056e-08 3.627539086341857910e+01 1.600000000000000000e+03 1.600000000000000000e+03 1.600000000000000000e+03
5.030000000000000000e+02 2.672588518089783907e-08 4.525281095504760742e+01 2.012000000000000000e+03 2.012000000000000000e+03 2.012000000000000000e+03
6.340000000000000000e+02 1.062014496043298341e-08 5.670892167091369629e+01 2.536000000000000000e+03 2.536000000000000000e+03 2.536000000000000000e+03
8.000000000000000000e+02 4.199658889685410154e-09 7.136383414268493652e+01 3.200000000000000000e+03 3.200000000000000000e+03 3.200000000000000000e+03


==> Data/Performance/Order4/Parallel_Ensemble_IMEX_Euler4.dat <==
1.000000000000000000e+02 3.757490944088521249e-05 2.867020606994628906e+00 4.000000000000000000e+02 4.000000000000000000e+02 4.000000000000000000e+02
1.250000000000000000e+02 1.237997741939165743e-05 3.408392429351806641e+00 5.000000000000000000e+02 5.000000000000000000e+02 5.000000000000000000e+02
1.580000000000000000e+02 4.044765599673598767e-06 4.418679475784301758e+00 6.320000000000000000e+02 6.320000000000000000e+02 6.320000000000000000e+02
2.000000000000000000e+02 1.416297123329068425e-06 5.156713247299194336e+00 8.000000000000000000e+02 8.000000000000000000e+02 8.000000000000000000e+02
2.510000000000000000e+02 5.544228931575272401e-07 6.032052993774414062e+00 1.004000000000000000e+03 1.004000000000000000e+03 1.004000000000000000e+03
3.170000000000000000e+02 2.222582668368941377e-07 8.114872932434082031e+00 1.268000000000000000e+03 1.268000000000000000e+03 1.268000000000000000e+03
4.000000000000000000e+02 9.142029712360018529e-08 1.010514688491821289e+01 1.600000000000000000e+03 1.600000000000000000e+03 1.600000000000000000e+03
5.030000000000000000e+02 3.827449386861415971e-08 1.236309599876403809e+01 2.012000000000000000e+03 2.012000000000000000e+03 2.012000000000000000e+03
6.340000000000000000e+02 1.583092470696747342e-08 1.529836630821228027e+01 2.536000000000000000e+03 2.536000000000000000e+03 2.536000000000000000e+03
8.000000000000000000e+02 6.480901602468592655e-09 1.917896866798400879e+01 3.200000000000000000e+03 3.200000000000000000e+03 3.200000000000000000e+03


==> Data/Performance/Order4/Parallel_IMEX-DIMSIM4.dat <==
1.000000000000000000e+02 3.875382105436963437e-04 2.984312057495117188e+00 4.000000000000000000e+02 4.000000000000000000e+02 4.000000000000000000e+02
1.250000000000000000e+02 1.576398892754279533e-04 3.577752351760864258e+00 5.000000000000000000e+02 5.000000000000000000e+02 5.000000000000000000e+02
1.580000000000000000e+02 6.145742037600497956e-05 4.343694448471069336e+00 6.320000000000000000e+02 6.320000000000000000e+02 6.320000000000000000e+02
2.000000000000000000e+02 2.386100075139819504e-05 5.176713705062866211e+00 8.000000000000000000e+02 8.000000000000000000e+02 8.000000000000000000e+02
2.510000000000000000e+02 9.598822857368904569e-06 6.272267341613769531e+00 1.004000000000000000e+03 1.004000000000000000e+03 1.004000000000000000e+03
3.170000000000000000e+02 3.767472161803827970e-06 8.097681283950805664e+00 1.268000000000000000e+03 1.268000000000000000e+03 1.268000000000000000e+03
4.000000000000000000e+02 1.484608405099922613e-06 9.380236625671386719e+00 1.600000000000000000e+03 1.600000000000000000e+03 1.600000000000000000e+03
5.030000000000000000e+02 5.933076703683320409e-07 1.216660189628601074e+01 2.012000000000000000e+03 2.012000000000000000e+03 2.012000000000000000e+03
6.340000000000000000e+02 2.349000341312611058e-07 1.520620322227478027e+01 2.536000000000000000e+03 2.536000000000000000e+03 2.536000000000000000e+03
8.000000000000000000e+02 9.260984478368867026e-08 1.794868731498718262e+01 3.200000000000000000e+03 3.200000000000000000e+03 3.200000000000000000e+03


==> Data/Performance/Order5/ARK548L2SA_2.dat <==
1.000000000000000000e+02 6.131706583862480396e-05 2.273898243904113770e+01 8.000000000000000000e+02 8.000000000000000000e+02 8.000000000000000000e+02
1.250000000000000000e+02 3.709225233171643799e-05 2.715934085845947266e+01 1.000000000000000000e+03 1.000000000000000000e+03 1.000000000000000000e+03
1.580000000000000000e+02 2.197939237083029902e-05 3.186606407165527344e+01 1.264000000000000000e+03 1.264000000000000000e+03 1.264000000000000000e+03
2.000000000000000000e+02 1.276887799600708888e-05 3.968660449981689453e+01 1.600000000000000000e+03 1.600000000000000000e+03 1.600000000000000000e+03
2.510000000000000000e+02 7.339097817142986555e-06 4.959218740463256836e+01 2.008000000000000000e+03 2.008000000000000000e+03 2.008000000000000000e+03
3.170000000000000000e+02 3.988060216464945365e-06 6.263576769828796387e+01 2.536000000000000000e+03 2.536000000000000000e+03 2.536000000000000000e+03
4.000000000000000000e+02 2.073221323123758144e-06 7.864680790901184082e+01 3.200000000000000000e+03 3.200000000000000000e+03 3.200000000000000000e+03
5.030000000000000000e+02 1.037355347493192479e-06 9.906392049789428711e+01 4.024000000000000000e+03 4.024000000000000000e+03 4.024000000000000000e+03
6.340000000000000000e+02 4.912175189046457695e-07 1.237089645862579346e+02 5.072000000000000000e+03 5.072000000000000000e+03 5.072000000000000000e+03
8.000000000000000000e+02 2.212780929668160262e-07 1.546991569995880127e+02 6.400000000000000000e+03 6.400000000000000000e+03 6.400000000000000000e+03


==> Data/Performance/Order5/IMEX-DIMSIM5.dat <==
1.000000000000000000e+02 1.979084682610535738e-07 1.359526205062866211e+01 5.000000000000000000e+02 5.000000000000000000e+02 5.000000000000000000e+02
1.250000000000000000e+02 5.100664638278154851e-08 1.685473990440368652e+01 6.250000000000000000e+02 6.250000000000000000e+02 6.250000000000000000e+02
1.580000000000000000e+02 1.244605795000909950e-08 2.105316352844238281e+01 7.900000000000000000e+02 7.900000000000000000e+02 7.900000000000000000e+02
2.000000000000000000e+02 3.041382888107682019e-09 2.633664274215698242e+01 1.000000000000000000e+03 1.000000000000000000e+03 1.000000000000000000e+03
2.510000000000000000e+02 7.885062194279768072e-10 3.269367504119873047e+01 1.255000000000000000e+03 1.255000000000000000e+03 1.255000000000000000e+03
3.170000000000000000e+02 1.981270051778948470e-10 4.124705934524536133e+01 1.585000000000000000e+03 1.585000000000000000e+03 1.585000000000000000e+03
4.000000000000000000e+02 5.020917315673451318e-11 5.244281578063964844e+01 2.000000000000000000e+03 2.000000000000000000e+03 2.000000000000000000e+03
5.030000000000000000e+02 1.290723839584423584e-11 6.542036914825439453e+01 2.515000000000000000e+03 2.515000000000000000e+03 2.515000000000000000e+03
6.340000000000000000e+02 3.331139073985512812e-12 8.249338579177856445e+01 3.170000000000000000e+03 3.170000000000000000e+03 3.170000000000000000e+03
8.000000000000000000e+02 2.793916026567361455e-12 1.018290257453918457e+02 4.000000000000000000e+03 4.000000000000000000e+03 4.000000000000000000e+03


==> Data/Performance/Order5/Parallel_Ensemble_IMEX_Euler5.dat <==
1.240000000000000000e+02 7.769901955033095619e-07 3.541882276535034180e+00 6.200000000000000000e+02 6.200000000000000000e+02 6.200000000000000000e+02
1.530000000000000000e+02 2.259749946905778770e-07 4.092716217041015625e+00 7.650000000000000000e+02 7.650000000000000000e+02 7.650000000000000000e+02
1.880000000000000000e+02 7.205062692358523831e-08 5.018566608428955078e+00 9.400000000000000000e+02 9.400000000000000000e+02 9.400000000000000000e+02
2.320000000000000000e+02 2.482516917612213455e-08 5.987966775894165039e+00 1.160000000000000000e+03 1.160000000000000000e+03 1.160000000000000000e+03
2.850000000000000000e+02 9.456786495443842548e-09 7.083735942840576172e+00 1.425000000000000000e+03 1.425000000000000000e+03 1.425000000000000000e+03
3.500000000000000000e+02 3.662645816223613986e-09 8.346045970916748047e+00 1.750000000000000000e+03 1.750000000000000000e+03 1.750000000000000000e+03
4.300000000000000000e+02 1.367725255398801194e-09 9.914178609848022461e+00 2.150000000000000000e+03 2.150000000000000000e+03 2.150000000000000000e+03
5.290000000000000000e+02 4.828379671601055439e-10 1.238788509368896484e+01 2.645000000000000000e+03 2.645000000000000000e+03 2.645000000000000000e+03
6.500000000000000000e+02 1.694096808010503219e-10 1.458026027679443359e+01 3.250000000000000000e+03 3.250000000000000000e+03 3.250000000000000000e+03
8.000000000000000000e+02 6.884091924069580525e-11 1.827329897880554199e+01 4.000000000000000000e+03 4.000000000000000000e+03 4.000000000000000000e+03


==> Data/Performance/Order5/Parallel_IMEX-DIMSIM5.dat <==
2.000000000000000000e+02 3.706492903181418987e-06 5.659122943878173828e+00 1.000000000000000000e+03 1.000000000000000000e+03 1.000000000000000000e+03
2.330000000000000000e+02 1.862467127305844574e-06 6.445784091949462891e+00 1.165000000000000000e+03 1.165000000000000000e+03 1.165000000000000000e+03
2.720000000000000000e+02 1.505409741307697098e-06 7.043989896774291992e+00 1.360000000000000000e+03 1.360000000000000000e+03 1.360000000000000000e+03
3.170000000000000000e+02 1.456134098777298147e-06 8.120910406112670898e+00 1.585000000000000000e+03 1.585000000000000000e+03 1.585000000000000000e+03
3.700000000000000000e+02 1.362554530962939986e-06 9.351610422134399414e+00 1.850000000000000000e+03 1.850000000000000000e+03 1.850000000000000000e+03
4.320000000000000000e+02 1.604667618321400217e-06 1.081040596961975098e+01 2.160000000000000000e+03 2.160000000000000000e+03 2.160000000000000000e+03
5.030000000000000000e+02 1.655487537779812276e-06 1.313937377929687500e+01 2.515000000000000000e+03 2.515000000000000000e+03 2.515000000000000000e+03
5.870000000000000000e+02 1.721510962198767620e-06 1.442598676681518555e+01 2.935000000000000000e+03 2.935000000000000000e+03 2.935000000000000000e+03
6.850000000000000000e+02 1.900459251696912605e-06 1.668485260009765625e+01 3.425000000000000000e+03 3.425000000000000000e+03 3.425000000000000000e+03
8.000000000000000000e+02 2.131340797994146799e-06 1.911386299133300781e+01 4.000000000000000000e+03 4.000000000000000000e+03 4.000000000000000000e+03


==> Data/Performance/Order5/Parallel_IMEX-DIMSIM5b.dat <==
1.240000000000000000e+02 3.483739719349045818e-05 4.007456541061401367e+00 6.200000000000000000e+02 6.200000000000000000e+02 6.200000000000000000e+02
1.530000000000000000e+02 1.285946878293883853e-05 4.523397922515869141e+00 7.650000000000000000e+02 7.650000000000000000e+02 7.650000000000000000e+02
1.880000000000000000e+02 4.898518659053356947e-06 5.373108148574829102e+00 9.400000000000000000e+02 9.400000000000000000e+02 9.400000000000000000e+02
2.320000000000000000e+02 1.845503566664143255e-06 6.564446210861206055e+00 1.160000000000000000e+03 1.160000000000000000e+03 1.160000000000000000e+03
2.850000000000000000e+02 7.104599853804119420e-07 7.795125246047973633e+00 1.425000000000000000e+03 1.425000000000000000e+03 1.425000000000000000e+03
3.500000000000000000e+02 2.700772660981819471e-07 9.200314283370971680e+00 1.750000000000000000e+03 1.750000000000000000e+03 1.750000000000000000e+03
4.300000000000000000e+02 9.948335256778232901e-08 1.104437398910522461e+01 2.150000000000000000e+03 2.150000000000000000e+03 2.150000000000000000e+03
5.290000000000000000e+02 3.505780900792403689e-08 1.238997173309326172e+01 2.645000000000000000e+03 2.645000000000000000e+03 2.645000000000000000e+03
6.500000000000000000e+02 1.204230645263636736e-08 1.500247359275817871e+01 3.250000000000000000e+03 3.250000000000000000e+03 3.250000000000000000e+03
8.000000000000000000e+02 4.045169625384646311e-09 1.829146862030029297e+01 4.000000000000000000e+03 4.000000000000000000e+03 4.000000000000000000e+03


==> Data/Performance/Order6/JACKW-DIMSIM6.dat <==
4.000000000000000000e+02 1.194254778956793240e-10 6.491214823722839355e+01 2.400000000000000000e+03 2.400000000000000000e+03 2.400000000000000000e+03
3.530000000000000000e+02 1.204193666641445467e-10 5.726040482521057129e+01 2.118000000000000000e+03 2.118000000000000000e+03 2.118000000000000000e+03
3.110000000000000000e+02 1.524001615305225425e-10 5.062249660491943359e+01 1.866000000000000000e+03 1.866000000000000000e+03 1.866000000000000000e+03
2.750000000000000000e+02 2.588922544336877380e-10 4.561891055107116699e+01 1.650000000000000000e+03 1.650000000000000000e+03 1.650000000000000000e+03
2.420000000000000000e+02 4.943701893794045799e-10 4.022097253799438477e+01 1.452000000000000000e+03 1.452000000000000000e+03 1.452000000000000000e+03
2.140000000000000000e+02 8.934974759047317806e-10 3.548060727119445801e+01 1.284000000000000000e+03 1.284000000000000000e+03 1.284000000000000000e+03
1.890000000000000000e+02 1.549043184778467880e-09 3.156506967544555664e+01 1.134000000000000000e+03 1.134000000000000000e+03 1.134000000000000000e+03
1.660000000000000000e+02 2.581593471625739044e-09 2.783018875122070312e+01 9.960000000000000000e+02 9.960000000000000000e+02 9.960000000000000000e+02
1.470000000000000000e+02 3.728036922217067599e-09 2.477175641059875488e+01 8.820000000000000000e+02 8.820000000000000000e+02 8.820000000000000000e+02
1.300000000000000000e+02 1.510219659053796284e-09 2.192404937744140625e+01 7.800000000000000000e+02 7.800000000000000000e+02 7.800000000000000000e+02


==> Data/Performance/Order6/Parallel_Ensemble_IMEX_Euler6.dat <==
4.000000000000000000e+02 6.120551337469309010e-08 1.037290585041046143e+01 2.400000000000000000e+03 2.400000000000000000e+03 2.400000000000000000e+03
4.320000000000000000e+02 3.956366126626271974e-08 1.092778861522674561e+01 2.592000000000000000e+03 2.592000000000000000e+03 2.592000000000000000e+03
4.660000000000000000e+02 2.521795371413312988e-08 1.161558759212493896e+01 2.796000000000000000e+03 2.796000000000000000e+03 2.796000000000000000e+03
5.030000000000000000e+02 1.569100565044228752e-08 1.252202713489532471e+01 3.018000000000000000e+03 3.018000000000000000e+03 3.018000000000000000e+03
5.440000000000000000e+02 9.429820918250957589e-09 1.345161318778991699e+01 3.264000000000000000e+03 3.264000000000000000e+03 3.264000000000000000e+03
5.870000000000000000e+02 5.638214649590564153e-09 1.447530472278594971e+01 3.522000000000000000e+03 3.522000000000000000e+03 3.522000000000000000e+03
6.340000000000000000e+02 3.284333927181002285e-09 1.545234215259552002e+01 3.804000000000000000e+03 3.804000000000000000e+03 3.804000000000000000e+03
6.850000000000000000e+02 1.866200811613118534e-09 1.653096687793731689e+01 4.110000000000000000e+03 4.110000000000000000e+03 4.110000000000000000e+03
7.400000000000000000e+02 1.051219281207549808e-09 1.796652221679687500e+01 4.440000000000000000e+03 4.440000000000000000e+03 4.440000000000000000e+03
8.000000000000000000e+02 5.962178201476084599e-10 1.887555444240570068e+01 4.800000000000000000e+03 4.800000000000000000e+03 4.800000000000000000e+03


==> Data/Performance/Order6/Parallel_IMEX-DIMSIM6b.dat <==
4.000000000000000000e+02 2.161249532435184282e-05 9.919408440589904785e+00 2.400000000000000000e+03 2.400000000000000000e+03 2.400000000000000000e+03
4.320000000000000000e+02 1.396575859806848783e-05 1.057109415531158447e+01 2.592000000000000000e+03 2.592000000000000000e+03 2.592000000000000000e+03
4.660000000000000000e+02 8.860823933024985179e-06 1.135419189929962158e+01 2.796000000000000000e+03 2.796000000000000000e+03 2.796000000000000000e+03
5.030000000000000000e+02 5.479191654859982805e-06 1.223704195022583008e+01 3.018000000000000000e+03 3.018000000000000000e+03 3.018000000000000000e+03
5.440000000000000000e+02 3.279456207745371806e-06 1.295069837570190430e+01 3.264000000000000000e+03 3.264000000000000000e+03 3.264000000000000000e+03
5.870000000000000000e+02 1.956862528053164314e-06 1.417479074001312256e+01 3.522000000000000000e+03 3.522000000000000000e+03 3.522000000000000000e+03
6.340000000000000000e+02 1.140789261636509108e-06 1.500091195106506348e+01 3.804000000000000000e+03 3.804000000000000000e+03 3.804000000000000000e+03
6.850000000000000000e+02 6.528300746521286084e-07 1.619279670715332031e+01 4.110000000000000000e+03 4.110000000000000000e+03 4.110000000000000000e+03
7.400000000000000000e+02 3.682669226664516173e-07 1.742313003540039062e+01 4.440000000000000000e+03 4.440000000000000000e+03 4.440000000000000000e+03
8.000000000000000000e+02 2.035857282928840879e-07 1.894719684123992920e+01 4.800000000000000000e+03 4.800000000000000000e+03 4.800000000000000000e+03


==> Figures/Stability/lambda.txt <==
2: 0.633975
3: 1.21014
4: 0.872421
5: 1.30128
6: 1.80569
7: 1.3522
8: 1.7368
9: 1.3847
10: 1.69561

